Cooperative Pathfinding based on memory-efficient Multi-agent RRT*

In cooperative pathfinding problems, no-conflicts paths that bring several agents from their start location to their destination need to be planned. This problem can be efficiently solved by Multi-agent RRT*(MA-RRT*) algorithm, which is still state-of-the-art in the field of coupled methods. However, the implementation of this algorithm is hindered in systems with limited memory because the number of nodes in the tree grows indefinitely as the paths get optimized. This paper proposes an improved version of MA-RRT*, called Multi-agent RRT* Fixed Node(MA-RRT*FN), which limits the number of nodes stored in the tree by removing the weak nodes on the path which are not likely to reach the goal. The results show that MA-RRT*FN performs close to MA-RRT* in terms of scalability and solution quality while the memory required is much lower and fixed.

==> Three_agent_navigation_6.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.4, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Three_agent_navigation_6.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{654.57174683bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.76400754)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Three_agent_navigation_6.pdf}}%
    \put(0.08528014,0.11721404){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0\end{tabular}}}}%
    \put(0.2336596,0.11721404){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1000\end{tabular}}}}%
    \put(0.40667348,0.11721404){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}2000\end{tabular}}}}%
    \put(0.57968737,0.11721404){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}3000\end{tabular}}}}%
    \put(0.75270125,0.11721404){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}4000\end{tabular}}}}%
    \put(0.92571513,0.11721404){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}5000\end{tabular}}}}%
    \put(0.37860215,0.07367412){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Number of iterations\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Three_agent_navigation_6.pdf}}%
    \put(0.07645758,0.14207763){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}90\end{tabular}}}}}%
    \put(0.07645758,0.24600053){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}100\end{tabular}}}}}%
    \put(0.07645758,0.35851685){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}110\end{tabular}}}}}%
    \put(0.07645758,0.47103316){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}120\end{tabular}}}}}%
    \put(0.07645758,0.58354948){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}130\end{tabular}}}}}%
    \put(0.07645758,0.69606579){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}140\end{tabular}}}}}%
    \put(0.03062609,0.37123532){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Path cost\end{tabular}}}}}%
    \put(0.35396784,0.73338145){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Three Agent Navigation\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Three_agent_navigation_6.pdf}}%
    \put(0.1723067,0.01661392){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MARRT\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{Three_agent_navigation_6.pdf}}%
    \put(0.33718206,0.01661392){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}MARRTsFN\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{Three_agent_navigation_6.pdf}}%
    \put(0.56389819,0.01661392){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}isMARRTs\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{Three_agent_navigation_6.pdf}}%
    \put(0.77458384,0.01661392){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}isMARRTsFN\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{Three_agent_navigation_6.pdf}}%
  \end{picture}%
\endgroup%

